Inference from Auction Prices

Econometric inference allows an analyst to back out the values of agents in a mechanism from the rules of the mechanism and bids of the agents. This paper gives an algorithm to solve the problem of inferring the values of agents in a dominant-strategy mechanism from the social choice function implemented by the mechanism and the per-unit prices paid by the agents (the agent bids are not observed). For single-dimensional agents, this inference problem is a multi-dimensional inversion of the payment identity and is feasible only if the payment identity is uniquely invertible. The inversion is unique for single-unit proportional weights social choice functions (common, for example, in bandwidth allocation); and its inverse can be found efficiently. This inversion is not unique for social choice functions that exhibit complementarities. Of independent interest, we extend a result of Rosen (1965), that the Nash equilbria of "concave games" are unique and pure, to an alternative notion of concavity based on Gale and Nikaido (1965).

==> ca_data.txt <==
   
   0.0000000e+00  -2.1525880e-02
   1.0000000e-02  -2.1670031e-02
   2.0000000e-02  -2.1808934e-02
   3.0000000e-02  -2.1942612e-02
   4.0000000e-02  -2.2071087e-02
   5.0000000e-02  -2.2194380e-02
   6.0000000e-02  -2.2312514e-02
   7.0000000e-02  -2.2425512e-02
   8.0000000e-02  -2.2533394e-02
   9.0000000e-02  -2.2636185e-02
   1.0000000e-01  -2.2733904e-02
   1.1000000e-01  -2.2826576e-02
   1.2000000e-01  -2.2914222e-02
   1.3000000e-01  -2.2996864e-02
   1.4000000e-01  -2.3074525e-02
   1.5000000e-01  -2.3147226e-02
   1.6000000e-01  -2.3214990e-02
   1.7000000e-01  -2.3277839e-02
   1.8000000e-01  -2.3335796e-02
   1.9000000e-01  -2.3388883e-02
   2.0000000e-01  -2.3437122e-02
   2.1000000e-01  -2.3480535e-02
   2.2000000e-01  -2.3519144e-02
   2.3000000e-01  -2.3552973e-02
   2.4000000e-01  -2.3582043e-02
   2.5000000e-01  -2.3606377e-02
   2.6000000e-01  -2.3625997e-02
   2.7000000e-01  -2.3640926e-02
   2.8000000e-01  -2.3651186e-02
   2.9000000e-01  -2.3656799e-02
   3.0000000e-01  -2.3657789e-02
   3.1000000e-01  -2.3654176e-02
   3.2000000e-01  -2.3645985e-02
   3.3000000e-01  -2.3633237e-02
   3.4000000e-01  -2.3615955e-02
   3.5000000e-01  -2.3594162e-02
   3.6000000e-01  -2.3567880e-02
   3.7000000e-01  -2.3537132e-02
   3.8000000e-01  -2.3501940e-02
   3.9000000e-01  -2.3462327e-02
   4.0000000e-01  -2.3418317e-02
   4.1000000e-01  -2.3369931e-02
   4.2000000e-01  -2.3317192e-02
   4.3000000e-01  -2.3260123e-02
   4.4000000e-01  -2.3198748e-02
   4.5000000e-01  -2.3133088e-02
   4.6000000e-01  -2.3063167e-02
   4.7000000e-01  -2.2989007e-02
   4.8000000e-01  -2.2910632e-02
   4.9000000e-01  -2.2828064e-02
   5.0000000e-01  -2.2741327e-02
   5.1000000e-01  -2.2650443e-02
   5.2000000e-01  -2.2555435e-02
   5.3000000e-01  -2.2456327e-02
   5.4000000e-01  -2.2353142e-02
   5.5000000e-01  -2.2245903e-02
   5.6000000e-01  -2.2134633e-02
   5.7000000e-01  -2.2019355e-02
   5.8000000e-01  -2.1900092e-02
   5.9000000e-01  -2.1776869e-02
   6.0000000e-01  -2.1649707e-02
   6.1000000e-01  -2.1518632e-02
   6.2000000e-01  -2.1383665e-02
   6.3000000e-01  -2.1244831e-02
   6.4000000e-01  -2.1102153e-02
   6.5000000e-01  -2.0955654e-02
   6.6000000e-01  -2.0805359e-02
   6.7000000e-01  -2.0651290e-02
   6.8000000e-01  -2.0493472e-02
   6.9000000e-01  -2.0331928e-02
   7.0000000e-01  -2.0166682e-02
   7.1000000e-01  -1.9997758e-02
   7.2000000e-01  -1.9825180e-02
   7.3000000e-01  -1.9648971e-02
   7.4000000e-01  -1.9469156e-02
   7.5000000e-01  -1.9285758e-02
   7.6000000e-01  -1.9098802e-02
   7.7000000e-01  -1.8908312e-02
   7.8000000e-01  -1.8714312e-02
   7.9000000e-01  -1.8516826e-02
   8.0000000e-01  -1.8315879e-02
   8.1000000e-01  -1.8111494e-02
   8.2000000e-01  -1.7903697e-02
   8.3000000e-01  -1.7692511e-02
   8.4000000e-01  -1.7477962e-02
   8.5000000e-01  -1.7260073e-02
   8.6000000e-01  -1.7038870e-02
   8.7000000e-01  -1.6814377e-02
   8.8000000e-01  -1.6586619e-02
   8.9000000e-01  -1.6355620e-02
   9.0000000e-01  -1.6121406e-02
   9.1000000e-01  -1.5884002e-02
   9.2000000e-01  -1.5643432e-02
   9.3000000e-01  -1.5399722e-02
   9.4000000e-01  -1.5152896e-02
   9.5000000e-01  -1.4902981e-02
   9.6000000e-01  -1.4650000e-02
   9.7000000e-01  -1.4393981e-02
   9.8000000e-01  -1.4134947e-02
   9.9000000e-01  -1.3872925e-02
   1.0000000e+00  -1.3607940e-02
   1.0100000e+00  -1.3340018e-02
   1.0200000e+00  -1.3069184e-02
   1.0300000e+00  -1.2795464e-02
   1.0400000e+00  -1.2518885e-02
   1.0500000e+00  -1.2239471e-02
   1.0600000e+00  -1.1957250e-02
   1.0700000e+00  -1.1672247e-02
   1.0800000e+00  -1.1384489e-02
   1.0900000e+00  -1.1094001e-02
   1.1000000e+00  -1.0800810e-02
   1.1100000e+00  -1.0504943e-02
   1.1200000e+00  -1.0206425e-02
   1.1300000e+00  -9.9052848e-03
   1.1400000e+00  -9.6015476e-03
   1.1500000e+00  -9.2952405e-03
   1.1600000e+00  -8.9863904e-03
   1.1700000e+00  -8.6750244e-03
   1.1800000e+00  -8.3611694e-03
   1.1900000e+00  -8.0448527e-03
   1.2000000e+00  -7.7261015e-03
   1.2100000e+00  -7.4049431e-03
   1.2200000e+00  -7.0814050e-03
   1.2300000e+00  -6.7555148e-03
   1.2400000e+00  -6.4273001e-03
   1.2500000e+00  -6.0967886e-03
   1.2600000e+00  -5.7640083e-03
   1.2700000e+00  -5.4289870e-03
   1.2800000e+00  -5.0917528e-03
   1.2900000e+00  -4.7523338e-03
   1.3000000e+00  -4.4107584e-03
   1.3100000e+00  -4.0670550e-03
   1.3200000e+00  -3.7212519e-03
   1.3300000e+00  -3.3733778e-03
   1.3400000e+00  -3.0234614e-03
   1.3500000e+00  -2.6715315e-03
   1.3600000e+00  -2.3176171e-03
   1.3700000e+00  -1.9617472e-03
   1.3800000e+00  -1.6039510e-03
   1.3900000e+00  -1.2442577e-03
   1.4000000e+00  -8.8269670e-04
   1.4100000e+00  -5.1929761e-04
   1.4200000e+00  -1.5409004e-04
   1.4300000e+00   2.1289627e-04
   1.4400000e+00   5.8163141e-04
   1.4500000e+00   9.5208538e-04
   1.4600000e+00   1.3242280e-03
   1.4700000e+00   1.6980291e-03
   1.4800000e+00   2.0734582e-03
   1.4900000e+00   2.4504848e-03
   1.5000000e+00   2.8290783e-03
   1.5100000e+00   3.2092078e-03
   1.5200000e+00   3.5908424e-03
   1.5300000e+00   3.9739511e-03
   1.5400000e+00   4.3585027e-03
   1.5500000e+00   4.7444658e-03
   1.5600000e+00   5.1318091e-03
   1.5700000e+00   5.5205008e-03
   1.5800000e+00   5.9105092e-03
   1.5900000e+00   6.3018024e-03
   1.6000000e+00   6.6943484e-03
   1.6100000e+00   7.0881150e-03
   1.6200000e+00   7.4830699e-03
   1.6300000e+00   7.8791806e-03
   1.6400000e+00   8.2764145e-03
   1.6500000e+00   8.6747387e-03
   1.6600000e+00   9.0741204e-03
   1.6700000e+00   9.4745266e-03
   1.6800000e+00   9.8759238e-03
   1.6900000e+00   1.0278279e-02
   1.7000000e+00   1.0681558e-02
   1.7100000e+00   1.1085728e-02
   1.7200000e+00   1.1490754e-02
   1.7300000e+00   1.1896604e-02
   1.7400000e+00   1.2303241e-02
   1.7500000e+00   1.2710633e-02
   1.7600000e+00   1.3118744e-02
   1.7700000e+00   1.3527541e-02
   1.7800000e+00   1.3936987e-02
   1.7900000e+00   1.4347049e-02
   1.8000000e+00   1.4757691e-02
   1.8100000e+00   1.5168877e-02
   1.8200000e+00   1.5580573e-02
   1.8300000e+00   1.5992742e-02
   1.8400000e+00   1.6405348e-02
   1.8500000e+00   1.6818357e-02
   1.8600000e+00   1.7231731e-02
   1.8700000e+00   1.7645433e-02
   1.8800000e+00   1.8059429e-02
   1.8900000e+00   1.8473680e-02
   1.9000000e+00   1.8888151e-02
   1.9100000e+00   1.9302803e-02
   1.9200000e+00   1.9717600e-02
   1.9300000e+00   2.0132505e-02
   1.9400000e+00   2.0547479e-02
   1.9500000e+00   2.0962485e-02
   1.9600000e+00   2.1377485e-02
   1.9700000e+00   2.1792441e-02
   1.9800000e+00   2.2207314e-02
   1.9900000e+00   2.2622066e-02
   2.0000000e+00   2.3036659e-02
   2.0100000e+00   2.3451054e-02
   2.0200000e+00   2.3865211e-02
   2.0300000e+00   2.4279091e-02
   2.0400000e+00   2.4692655e-02
   2.0500000e+00   2.5105863e-02
   2.0600000e+00   2.5518676e-02
   2.0700000e+00   2.5931054e-02
   2.0800000e+00   2.6342956e-02
   2.0900000e+00   2.6754342e-02
   2.1000000e+00   2.7165171e-02
   2.1100000e+00   2.7575404e-02
   2.1200000e+00   2.7984999e-02
   2.1300000e+00   2.8393914e-02
   2.1400000e+00   2.8802110e-02
   2.1500000e+00   2.9209544e-02
   2.1600000e+00   2.9616174e-02
   2.1700000e+00   3.0021960e-02
   2.1800000e+00   3.0426859e-02
   2.1900000e+00   3.0830828e-02
   2.2000000e+00   3.1233826e-02
   2.2100000e+00   3.1635811e-02
   2.2200000e+00   3.2036738e-02
   2.2300000e+00   3.2436567e-02
   2.2400000e+00   3.2835252e-02
   2.2500000e+00   3.3232753e-02
   2.2600000e+00   3.3629024e-02
   2.2700000e+00   3.4024022e-02
   2.2800000e+00   3.4417705e-02
   2.2900000e+00   3.4810027e-02
   2.3000000e+00   3.5200946e-02
   2.3100000e+00   3.5590415e-02
   2.3200000e+00   3.5978393e-02
   2.3300000e+00   3.6364833e-02
   2.3400000e+00   3.6749691e-02
   2.3500000e+00   3.7132922e-02
   2.3600000e+00   3.7514481e-02
   2.3700000e+00   3.7894324e-02
   2.3800000e+00   3.8272404e-02
   2.3900000e+00   3.8648677e-02
   2.4000000e+00   3.9023097e-02
   2.4100000e+00   3.9395618e-02
   2.4200000e+00   3.9766194e-02
   2.4300000e+00   4.0134779e-02
   2.4400000e+00   4.0501327e-02
   2.4500000e+00   4.0865793e-02
   2.4600000e+00   4.1228128e-02
   2.4700000e+00   4.1588288e-02
   2.4800000e+00   4.1946226e-02
   2.4900000e+00   4.2301894e-02
   2.5000000e+00   4.2655246e-02
   2.5100000e+00   4.3006235e-02
   2.5200000e+00   4.3354813e-02
   2.5300000e+00   4.3700935e-02
   2.5400000e+00   4.4044553e-02
   2.5500000e+00   4.4385619e-02
   2.5600000e+00   4.4724086e-02
   2.5700000e+00   4.5059907e-02
   2.5800000e+00   4.5393034e-02
   2.5900000e+00   4.5723419e-02
   2.6000000e+00   4.6051016e-02
   2.6100000e+00   4.6375776e-02
   2.6200000e+00   4.6697652e-02
   2.6300000e+00   4.7016595e-02
   2.6400000e+00   4.7332559e-02
   2.6500000e+00   4.7645496e-02
   2.6600000e+00   4.7955357e-02
   2.6700000e+00   4.8262095e-02
   2.6800000e+00   4.8565662e-02
   2.6900000e+00   4.8866011e-02
   2.7000000e+00   4.9163093e-02
   2.7100000e+00   4.9456862e-02
   2.7200000e+00   4.9747268e-02
   2.7300000e+00   5.0034265e-02
   2.7400000e+00   5.0317806e-02
   2.7500000e+00   5.0597841e-02
   2.7600000e+00   5.0874325e-02
   2.7700000e+00   5.1147210e-02
   2.7800000e+00   5.1416448e-02
   2.7900000e+00   5.1681992e-02
   2.8000000e+00   5.1943795e-02
   2.8100000e+00   5.2201811e-02
   2.8200000e+00   5.2455992e-02
   2.8300000e+00   5.2706292e-02
   2.8400000e+00   5.2952664e-02
   2.8500000e+00   5.3195062e-02
   2.8600000e+00   5.3433440e-02
   2.8700000e+00   5.3667752e-02
   2.8800000e+00   5.3897952e-02
   2.8900000e+00   5.4123995e-02
   2.9000000e+00   5.4345835e-02
   2.9100000e+00   5.4563427e-02
   2.9200000e+00   5.4776726e-02
   2.9300000e+00   5.4985689e-02
   2.9400000e+00   5.5190270e-02
   2.9500000e+00   5.5390425e-02
   2.9600000e+00   5.5586112e-02
   2.9700000e+00   5.5777287e-02
   2.9800000e+00   5.5963906e-02
   2.9900000e+00   5.6145928e-02
   3.0000000e+00   5.6323309e-02
   3.0100000e+00   5.6496008e-02
   3.0200000e+00   5.6663984e-02
   3.0300000e+00   5.6827196e-02
   3.0400000e+00   5.6985602e-02
   3.0500000e+00   5.7139163e-02
   3.0600000e+00   5.7287840e-02
   3.0700000e+00   5.7431592e-02
   3.0800000e+00   5.7570381e-02
   3.0900000e+00   5.7704170e-02
   3.1000000e+00   5.7832920e-02
   3.1100000e+00   5.7956594e-02
   3.1200000e+00   5.8075156e-02
   3.1300000e+00   5.8188569e-02
   3.1400000e+00   5.8296799e-02
   3.1500000e+00   5.8399811e-02
   3.1600000e+00   5.8497571e-02
   3.1700000e+00   5.8590045e-02
   3.1800000e+00   5.8677200e-02
   3.1900000e+00   5.8759005e-02
   3.2000000e+00   5.8835428e-02
   3.2100000e+00   5.8906439e-02
   3.2200000e+00   5.8972008e-02
   3.2300000e+00   5.9032105e-02
   3.2400000e+00   5.9086703e-02
   3.2500000e+00   5.9135774e-02
   3.2600000e+00   5.9179291e-02
   3.2700000e+00   5.9217229e-02
   3.2800000e+00   5.9249562e-02
   3.2900000e+00   5.9276267e-02
   3.3000000e+00   5.9297321e-02
   3.3100000e+00   5.9312701e-02
   3.3200000e+00   5.9322386e-02
   3.3300000e+00   5.9326356e-02
   3.3400000e+00   5.9324591e-02
   3.3500000e+00   5.9317074e-02
   3.3600000e+00   5.9303786e-02
   3.3700000e+00   5.9284712e-02
   3.3800000e+00   5.9259837e-02
   3.3900000e+00   5.9229145e-02
   3.4000000e+00   5.9192625e-02
   3.4100000e+00   5.9150265e-02
   3.4200000e+00   5.9102052e-02
   3.4300000e+00   5.9047979e-02
   3.4400000e+00   5.8988036e-02
   3.4500000e+00   5.8922215e-02
   3.4600000e+00   5.8850512e-02
   3.4700000e+00   5.8772920e-02
   3.4800000e+00   5.8689437e-02
   3.4900000e+00   5.8600059e-02
   3.5000000e+00   5.8504786e-02
   3.5100000e+00   5.8403617e-02
   3.5200000e+00   5.8296554e-02
   3.5300000e+00   5.8183600e-02
   3.5400000e+00   5.8064757e-02
   3.5500000e+00   5.7940033e-02
   3.5600000e+00   5.7809432e-02
   3.5700000e+00   5.7672964e-02
   3.5800000e+00   5.7530636e-02
   3.5900000e+00   5.7382461e-02
   3.6000000e+00   5.7228450e-02
   3.6100000e+00   5.7068615e-02
   3.6200000e+00   5.6902973e-02
   3.6300000e+00   5.6731539e-02
   3.6400000e+00   5.6554330e-02
   3.6500000e+00   5.6371366e-02
   3.6600000e+00   5.6182667e-02
   3.6700000e+00   5.5988255e-02
   3.6800000e+00   5.5788152e-02
   3.6900000e+00   5.5582384e-02
   3.7000000e+00   5.5370976e-02
   3.7100000e+00   5.5153956e-02
   3.7200000e+00   5.4931353e-02
   3.7300000e+00   5.4703196e-02
   3.7400000e+00   5.4469518e-02
   3.7500000e+00   5.4230352e-02
   3.7600000e+00   5.3985731e-02
   3.7700000e+00   5.3735693e-02
   3.7800000e+00   5.3480273e-02
   3.7900000e+00   5.3219511e-02
   3.8000000e+00   5.2953446e-02
   3.8100000e+00   5.2682121e-02
   3.8200000e+00   5.2405577e-02
   3.8300000e+00   5.2123859e-02
   3.8400000e+00   5.1837012e-02
   3.8500000e+00   5.1545082e-02
   3.8600000e+00   5.1248118e-02
   3.8700000e+00   5.0946169e-02
   3.8800000e+00   5.0639284e-02
   3.8900000e+00   5.0327517e-02
   3.9000000e+00   5.0010919e-02
   3.9100000e+00   4.9689544e-02
   3.9200000e+00   4.9363449e-02
   3.9300000e+00   4.9032689e-02
   3.9400000e+00   4.8697321e-02
   3.9500000e+00   4.8357405e-02
   3.9600000e+00   4.8012999e-02
   3.9700000e+00   4.7664165e-02
   3.9800000e+00   4.7310964e-02
   3.9900000e+00   4.6953458e-02
   4.0000000e+00   4.6591711e-02
   4.0100000e+00   4.6225788e-02
   4.0200000e+00   4.5855753e-02
   4.0300000e+00   4.5481673e-02
   4.0400000e+00   4.5103615e-02
   4.0500000e+00   4.4721645e-02
   4.0600000e+00   4.4335833e-02
   4.0700000e+00   4.3946246e-02
   4.0800000e+00   4.3552956e-02
   4.0900000e+00   4.3156031e-02
   4.1000000e+00   4.2755542e-02
   4.1100000e+00   4.2351561e-02
   4.1200000e+00   4.1944159e-02
   4.1300000e+00   4.1533408e-02
   4.1400000e+00   4.1119381e-02
   4.1500000e+00   4.0702149e-02
   4.1600000e+00   4.0281785e-02
   4.1700000e+00   3.9858363e-02
   4.1800000e+00   3.9431956e-02
   4.1900000e+00   3.9002637e-02
   4.2000000e+00   3.8570479e-02
   4.2100000e+00   3.8135556e-02
   4.2200000e+00   3.7697941e-02
   4.2300000e+00   3.7257707e-02
   4.2400000e+00   3.6814926e-02
   4.2500000e+00   3.6369672e-02
   4.2600000e+00   3.5922018e-02
   4.2700000e+00   3.5472035e-02
   4.2800000e+00   3.5019795e-02
   4.2900000e+00   3.4565369e-02
   4.3000000e+00   3.4108830e-02
   4.3100000e+00   3.3650246e-02
   4.3200000e+00   3.3189687e-02
   4.3300000e+00   3.2727224e-02
   4.3400000e+00   3.2262924e-02
   4.3500000e+00   3.1796856e-02
   4.3600000e+00   3.1329085e-02
   4.3700000e+00   3.0859680e-02
   4.3800000e+00   3.0388704e-02
   4.3900000e+00   2.9916223e-02
   4.4000000e+00   2.9442300e-02
   4.4100000e+00   2.8966997e-02
   4.4200000e+00   2.8490376e-02
   4.4300000e+00   2.8012497e-02
   4.4400000e+00   2.7533420e-02
   4.4500000e+00   2.7053203e-02
   4.4600000e+00   2.6571902e-02
   4.4700000e+00   2.6089574e-02
   4.4800000e+00   2.5606273e-02
   4.4900000e+00   2.5122052e-02
   4.5000000e+00   2.4636962e-02
   4.5100000e+00   2.4151055e-02
   4.5200000e+00   2.3664379e-02
   4.5300000e+00   2.3176982e-02
   4.5400000e+00   2.2688911e-02
   4.5500000e+00   2.2200210e-02
   4.5600000e+00   2.1710923e-02
   4.5700000e+00   2.1221091e-02
   4.5800000e+00   2.0730755e-02
   4.5900000e+00   2.0239953e-02
   4.6000000e+00   1.9748724e-02
   4.6100000e+00   1.9257103e-02
   4.6200000e+00   1.8765124e-02
   4.6300000e+00   1.8272820e-02
   4.6400000e+00   1.7780223e-02
   4.6500000e+00   1.7287361e-02
   4.6600000e+00   1.6794264e-02
   4.6700000e+00   1.6300959e-02
   4.6800000e+00   1.5807469e-02
   4.6900000e+00   1.5313820e-02
   4.7000000e+00   1.4820033e-02
   4.7100000e+00   1.4326128e-02
   4.7200000e+00   1.3832127e-02
   4.7300000e+00   1.3338045e-02
   4.7400000e+00   1.2843901e-02
   4.7500000e+00   1.2349708e-02
   4.7600000e+00   1.1855481e-02
   4.7700000e+00   1.1361233e-02
   4.7800000e+00   1.0866974e-02
   4.7900000e+00   1.0372715e-02
   4.8000000e+00   9.8784636e-03
   4.8100000e+00   9.3842286e-03
   4.8200000e+00   8.8900160e-03
   4.8300000e+00   8.3958314e-03
   4.8400000e+00   7.9016790e-03
   4.8500000e+00   7.4075624e-03
   4.8600000e+00   6.9134839e-03
   4.8700000e+00   6.4194452e-03
   4.8800000e+00   5.9254469e-03
   4.8900000e+00   5.4314892e-03
   4.9000000e+00   4.9375711e-03
   4.9100000e+00   4.4436912e-03
   4.9200000e+00   3.9498476e-03
   4.9300000e+00   3.4560375e-03
   4.9400000e+00   2.9622580e-03
   4.9500000e+00   2.4685054e-03
   4.9600000e+00   1.9747758e-03
   4.9700000e+00   1.4810651e-03
   4.9800000e+00   9.8736867e-04
   4.9900000e+00   4.9368191e-04
   5.0000000e+00   0.0000000e+00
   5.0100000e+00  -4.9368191e-04
   5.0200000e+00  -9.8736867e-04
   5.0300000e+00  -1.4810651e-03
   5.0400000e+00  -1.9747758e-03
   5.0500000e+00  -2.4685054e-03
   5.0600000e+00  -2.9622580e-03
   5.0700000e+00  -3.4560375e-03
   5.0800000e+00  -3.9498476e-03
   5.0900000e+00  -4.4436912e-03
   5.1000000e+00  -4.9375711e-03
   5.1100000e+00  -5.4314892e-03
   5.1200000e+00  -5.9254469e-03
   5.1300000e+00  -6.4194452e-03
   5.1400000e+00  -6.9134839e-03
   5.1500000e+00  -7.4075624e-03
   5.1600000e+00  -7.9016790e-03
   5.1700000e+00  -8.3958314e-03
   5.1800000e+00  -8.8900160e-03
   5.1900000e+00  -9.3842286e-03
   5.2000000e+00  -9.8784636e-03
   5.2100000e+00  -1.0372715e-02
   5.2200000e+00  -1.0866974e-02
   5.2300000e+00  -1.1361233e-02
   5.2400000e+00  -1.1855481e-02
   5.2500000e+00  -1.2349708e-02
   5.2600000e+00  -1.2843901e-02
   5.2700000e+00  -1.3338045e-02
   5.2800000e+00  -1.3832127e-02
   5.2900000e+00  -1.4326128e-02
   5.3000000e+00  -1.4820033e-02
   5.3100000e+00  -1.5313820e-02
   5.3200000e+00  -1.5807469e-02
   5.3300000e+00  -1.6300959e-02
   5.3400000e+00  -1.6794264e-02
   5.3500000e+00  -1.7287361e-02
   5.3600000e+00  -1.7780223e-02
   5.3700000e+00  -1.8272820e-02
   5.3800000e+00  -1.8765124e-02
   5.3900000e+00  -1.9257103e-02
   5.4000000e+00  -1.9748724e-02
   5.4100000e+00  -2.0239953e-02
   5.4200000e+00  -2.0730755e-02
   5.4300000e+00  -2.1221091e-02
   5.4400000e+00  -2.1710923e-02
   5.4500000e+00  -2.2200210e-02
   5.4600000e+00  -2.2688911e-02
   5.4700000e+00  -2.3176982e-02
   5.4800000e+00  -2.3664379e-02
   5.4900000e+00  -2.4151055e-02
   5.5000000e+00  -2.4636962e-02
   5.5100000e+00  -2.5122052e-02
   5.5200000e+00  -2.5606273e-02
   5.5300000e+00  -2.6089574e-02
   5.5400000e+00  -2.6571902e-02
   5.5500000e+00  -2.7053203e-02
   5.5600000e+00  -2.7533420e-02
   5.5700000e+00  -2.8012497e-02
   5.5800000e+00  -2.8490376e-02
   5.5900000e+00  -2.8966997e-02
   5.6000000e+00  -2.9442300e-02
   5.6100000e+00  -2.9916223e-02
   5.6200000e+00  -3.0388704e-02
   5.6300000e+00  -3.0859680e-02
   5.6400000e+00  -3.1329085e-02
   5.6500000e+00  -3.1796856e-02
   5.6600000e+00  -3.2262924e-02
   5.6700000e+00  -3.2727224e-02
   5.6800000e+00  -3.3189687e-02
   5.6900000e+00  -3.3650246e-02
   5.7000000e+00  -3.4108830e-02
   5.7100000e+00  -3.4565369e-02
   5.7200000e+00  -3.5019795e-02
   5.7300000e+00  -3.5472035e-02
   5.7400000e+00  -3.5922018e-02
   5.7500000e+00  -3.6369672e-02
   5.7600000e+00  -3.6814926e-02
   5.7700000e+00  -3.7257707e-02
   5.7800000e+00  -3.7697941e-02
   5.7900000e+00  -3.8135556e-02
   5.8000000e+00  -3.8570479e-02
   5.8100000e+00  -3.9002637e-02
   5.8200000e+00  -3.9431956e-02
   5.8300000e+00  -3.9858363e-02
   5.8400000e+00  -4.0281785e-02
   5.8500000e+00  -4.0702149e-02
   5.8600000e+00  -4.1119381e-02
   5.8700000e+00  -4.1533408e-02
   5.8800000e+00  -4.1944159e-02
   5.8900000e+00  -4.2351561e-02
   5.9000000e+00  -4.2755542e-02
   5.9100000e+00  -4.3156031e-02
   5.9200000e+00  -4.3552956e-02
   5.9300000e+00  -4.3946246e-02
   5.9400000e+00  -4.4335833e-02
   5.9500000e+00  -4.4721645e-02
   5.9600000e+00  -4.5103615e-02
   5.9700000e+00  -4.5481673e-02
   5.9800000e+00  -4.5855753e-02
   5.9900000e+00  -4.6225788e-02
   6.0000000e+00  -4.6591711e-02
   6.0100000e+00  -4.6953458e-02
   6.0200000e+00  -4.7310964e-02
   6.0300000e+00  -4.7664165e-02
   6.0400000e+00  -4.8012999e-02
   6.0500000e+00  -4.8357405e-02
   6.0600000e+00  -4.8697321e-02
   6.0700000e+00  -4.9032689e-02
   6.0800000e+00  -4.9363449e-02
   6.0900000e+00  -4.9689544e-02
   6.1000000e+00  -5.0010919e-02
   6.1100000e+00  -5.0327517e-02
   6.1200000e+00  -5.0639284e-02
   6.1300000e+00  -5.0946169e-02
   6.1400000e+00  -5.1248118e-02
   6.1500000e+00  -5.1545082e-02
   6.1600000e+00  -5.1837012e-02
   6.1700000e+00  -5.2123859e-02
   6.1800000e+00  -5.2405577e-02
   6.1900000e+00  -5.2682121e-02
   6.2000000e+00  -5.2953446e-02
   6.2100000e+00  -5.3219511e-02
   6.2200000e+00  -5.3480273e-02
   6.2300000e+00  -5.3735693e-02
   6.2400000e+00  -5.3985731e-02
   6.2500000e+00  -5.4230352e-02
   6.2600000e+00  -5.4469518e-02
   6.2700000e+00  -5.4703196e-02
   6.2800000e+00  -5.4931353e-02
   6.2900000e+00  -5.5153956e-02
   6.3000000e+00  -5.5370976e-02
   6.3100000e+00  -5.5582384e-02
   6.3200000e+00  -5.5788152e-02
   6.3300000e+00  -5.5988255e-02
   6.3400000e+00  -5.6182667e-02
   6.3500000e+00  -5.6371366e-02
   6.3600000e+00  -5.6554330e-02
   6.3700000e+00  -5.6731539e-02
   6.3800000e+00  -5.6902973e-02
   6.3900000e+00  -5.7068615e-02
   6.4000000e+00  -5.7228450e-02
   6.4100000e+00  -5.7382461e-02
   6.4200000e+00  -5.7530636e-02
   6.4300000e+00  -5.7672964e-02
   6.4400000e+00  -5.7809432e-02
   6.4500000e+00  -5.7940033e-02
   6.4600000e+00  -5.8064757e-02
   6.4700000e+00  -5.8183600e-02
   6.4800000e+00  -5.8296554e-02
   6.4900000e+00  -5.8403617e-02
   6.5000000e+00  -5.8504786e-02
   6.5100000e+00  -5.8600059e-02
   6.5200000e+00  -5.8689437e-02
   6.5300000e+00  -5.8772920e-02
   6.5400000e+00  -5.8850512e-02
   6.5500000e+00  -5.8922215e-02
   6.5600000e+00  -5.8988036e-02
   6.5700000e+00  -5.9047979e-02
   6.5800000e+00  -5.9102052e-02
   6.5900000e+00  -5.9150265e-02
   6.6000000e+00  -5.9192625e-02
   6.6100000e+00  -5.9229145e-02
   6.6200000e+00  -5.9259837e-02
   6.6300000e+00  -5.9284712e-02
   6.6400000e+00  -5.9303786e-02
   6.6500000e+00  -5.9317074e-02
   6.6600000e+00  -5.9324591e-02
   6.6700000e+00  -5.9326356e-02
   6.6800000e+00  -5.9322386e-02
   6.6900000e+00  -5.9312701e-02
   6.7000000e+00  -5.9297321e-02
   6.7100000e+00  -5.9276267e-02
   6.7200000e+00  -5.9249562e-02
   6.7300000e+00  -5.9217229e-02
   6.7400000e+00  -5.9179291e-02
   6.7500000e+00  -5.9135774e-02
   6.7600000e+00  -5.9086703e-02
   6.7700000e+00  -5.9032105e-02
   6.7800000e+00  -5.8972008e-02
   6.7900000e+00  -5.8906439e-02
   6.8000000e+00  -5.8835428e-02
   6.8100000e+00  -5.8759005e-02
   6.8200000e+00  -5.8677200e-02
   6.8300000e+00  -5.8590045e-02
   6.8400000e+00  -5.8497571e-02
   6.8500000e+00  -5.8399811e-02
   6.8600000e+00  -5.8296799e-02
   6.8700000e+00  -5.8188569e-02
   6.8800000e+00  -5.8075156e-02
   6.8900000e+00  -5.7956594e-02
   6.9000000e+00  -5.7832920e-02
   6.9100000e+00  -5.7704170e-02
   6.9200000e+00  -5.7570381e-02
   6.9300000e+00  -5.7431592e-02
   6.9400000e+00  -5.7287840e-02
   6.9500000e+00  -5.7139163e-02
   6.9600000e+00  -5.6985602e-02
   6.9700000e+00  -5.6827196e-02
   6.9800000e+00  -5.6663984e-02
   6.9900000e+00  -5.6496008e-02
   7.0000000e+00  -5.6323309e-02
   7.0100000e+00  -5.6145928e-02
   7.0200000e+00  -5.5963906e-02
   7.0300000e+00  -5.5777287e-02
   7.0400000e+00  -5.5586112e-02
   7.0500000e+00  -5.5390425e-02
   7.0600000e+00  -5.5190270e-02
   7.0700000e+00  -5.4985689e-02
   7.0800000e+00  -5.4776726e-02
   7.0900000e+00  -5.4563427e-02
   7.1000000e+00  -5.4345835e-02
   7.1100000e+00  -5.4123995e-02
   7.1200000e+00  -5.3897952e-02
   7.1300000e+00  -5.3667752e-02
   7.1400000e+00  -5.3433440e-02
   7.1500000e+00  -5.3195062e-02
   7.1600000e+00  -5.2952664e-02
   7.1700000e+00  -5.2706292e-02
   7.1800000e+00  -5.2455992e-02
   7.1900000e+00  -5.2201811e-02
   7.2000000e+00  -5.1943795e-02
   7.2100000e+00  -5.1681992e-02
   7.2200000e+00  -5.1416448e-02
   7.2300000e+00  -5.1147210e-02
   7.2400000e+00  -5.0874325e-02
   7.2500000e+00  -5.0597841e-02
   7.2600000e+00  -5.0317806e-02
   7.2700000e+00  -5.0034265e-02
   7.2800000e+00  -4.9747268e-02
   7.2900000e+00  -4.9456862e-02
   7.3000000e+00  -4.9163093e-02
   7.3100000e+00  -4.8866011e-02
   7.3200000e+00  -4.8565662e-02
   7.3300000e+00  -4.8262095e-02
   7.3400000e+00  -4.7955357e-02
   7.3500000e+00  -4.7645496e-02
   7.3600000e+00  -4.7332559e-02
   7.3700000e+00  -4.7016595e-02
   7.3800000e+00  -4.6697652e-02
   7.3900000e+00  -4.6375776e-02
   7.4000000e+00  -4.6051016e-02
   7.4100000e+00  -4.5723419e-02
   7.4200000e+00  -4.5393034e-02
   7.4300000e+00  -4.5059907e-02
   7.4400000e+00  -4.4724086e-02
   7.4500000e+00  -4.4385619e-02
   7.4600000e+00  -4.4044553e-02
   7.4700000e+00  -4.3700935e-02
   7.4800000e+00  -4.3354813e-02
   7.4900000e+00  -4.3006235e-02
   7.5000000e+00  -4.2655246e-02
   7.5100000e+00  -4.2301894e-02
   7.5200000e+00  -4.1946226e-02
   7.5300000e+00  -4.1588288e-02
   7.5400000e+00  -4.1228128e-02
   7.5500000e+00  -4.0865793e-02
   7.5600000e+00  -4.0501327e-02
   7.5700000e+00  -4.0134779e-02
   7.5800000e+00  -3.9766194e-02
   7.5900000e+00  -3.9395618e-02
   7.6000000e+00  -3.9023097e-02
   7.6100000e+00  -3.8648677e-02
   7.6200000e+00  -3.8272404e-02
   7.6300000e+00  -3.7894324e-02
   7.6400000e+00  -3.7514481e-02
   7.6500000e+00  -3.7132922e-02
   7.6600000e+00  -3.6749691e-02
   7.6700000e+00  -3.6364833e-02
   7.6800000e+00  -3.5978393e-02
   7.6900000e+00  -3.5590415e-02
   7.7000000e+00  -3.5200946e-02
   7.7100000e+00  -3.4810027e-02
   7.7200000e+00  -3.4417705e-02
   7.7300000e+00  -3.4024022e-02
   7.7400000e+00  -3.3629024e-02
   7.7500000e+00  -3.3232753e-02
   7.7600000e+00  -3.2835252e-02
   7.7700000e+00  -3.2436567e-02
   7.7800000e+00  -3.2036738e-02
   7.7900000e+00  -3.1635811e-02
   7.8000000e+00  -3.1233826e-02
   7.8100000e+00  -3.0830828e-02
   7.8200000e+00  -3.0426859e-02
   7.8300000e+00  -3.0021960e-02
   7.8400000e+00  -2.9616174e-02
   7.8500000e+00  -2.9209544e-02
   7.8600000e+00  -2.8802110e-02
   7.8700000e+00  -2.8393914e-02
   7.8800000e+00  -2.7984999e-02
   7.8900000e+00  -2.7575404e-02
   7.9000000e+00  -2.7165171e-02
   7.9100000e+00  -2.6754342e-02
   7.9200000e+00  -2.6342956e-02
   7.9300000e+00  -2.5931054e-02
   7.9400000e+00  -2.5518676e-02
   7.9500000e+00  -2.5105863e-02
   7.9600000e+00  -2.4692655e-02
   7.9700000e+00  -2.4279091e-02
   7.9800000e+00  -2.3865211e-02
   7.9900000e+00  -2.3451054e-02
   8.0000000e+00  -2.3036659e-02
   8.0100000e+00  -2.2622066e-02
   8.0200000e+00  -2.2207314e-02
   8.0300000e+00  -2.1792441e-02
   8.0400000e+00  -2.1377485e-02
   8.0500000e+00  -2.0962485e-02
   8.0600000e+00  -2.0547479e-02
   8.0700000e+00  -2.0132505e-02
   8.0800000e+00  -1.9717600e-02
   8.0900000e+00  -1.9302803e-02
   8.1000000e+00  -1.8888151e-02
   8.1100000e+00  -1.8473680e-02
   8.1200000e+00  -1.8059429e-02
   8.1300000e+00  -1.7645433e-02
   8.1400000e+00  -1.7231731e-02
   8.1500000e+00  -1.6818357e-02
   8.1600000e+00  -1.6405348e-02
   8.1700000e+00  -1.5992742e-02
   8.1800000e+00  -1.5580573e-02
   8.1900000e+00  -1.5168877e-02
   8.2000000e+00  -1.4757691e-02
   8.2100000e+00  -1.4347049e-02
   8.2200000e+00  -1.3936987e-02
   8.2300000e+00  -1.3527541e-02
   8.2400000e+00  -1.3118744e-02
   8.2500000e+00  -1.2710633e-02
   8.2600000e+00  -1.2303241e-02
   8.2700000e+00  -1.1896604e-02
   8.2800000e+00  -1.1490754e-02
   8.2900000e+00  -1.1085728e-02
   8.3000000e+00  -1.0681558e-02
   8.3100000e+00  -1.0278279e-02
   8.3200000e+00  -9.8759238e-03
   8.3300000e+00  -9.4745266e-03
   8.3400000e+00  -9.0741204e-03
   8.3500000e+00  -8.6747387e-03
   8.3600000e+00  -8.2764145e-03
   8.3700000e+00  -7.8791806e-03
   8.3800000e+00  -7.4830699e-03
   8.3900000e+00  -7.0881150e-03
   8.4000000e+00  -6.6943484e-03
   8.4100000e+00  -6.3018024e-03
   8.4200000e+00  -5.9105092e-03
   8.4300000e+00  -5.5205008e-03
   8.4400000e+00  -5.1318091e-03
   8.4500000e+00  -4.7444658e-03
   8.4600000e+00  -4.3585027e-03
   8.4700000e+00  -3.9739511e-03
   8.4800000e+00  -3.5908424e-03
   8.4900000e+00  -3.2092078e-03
   8.5000000e+00  -2.8290783e-03
   8.5100000e+00  -2.4504848e-03
   8.5200000e+00  -2.0734582e-03
   8.5300000e+00  -1.6980291e-03
   8.5400000e+00  -1.3242280e-03
   8.5500000e+00  -9.5208538e-04
   8.5600000e+00  -5.8163141e-04
   8.5700000e+00  -2.1289627e-04
   8.5800000e+00   1.5409004e-04
   8.5900000e+00   5.1929761e-04
   8.6000000e+00   8.8269670e-04
   8.6100000e+00   1.2442577e-03
   8.6200000e+00   1.6039510e-03
   8.6300000e+00   1.9617472e-03
   8.6400000e+00   2.3176171e-03
   8.6500000e+00   2.6715315e-03
   8.6600000e+00   3.0234614e-03
   8.6700000e+00   3.3733778e-03
   8.6800000e+00   3.7212519e-03
   8.6900000e+00   4.0670550e-03
   8.7000000e+00   4.4107584e-03
   8.7100000e+00   4.7523338e-03
   8.7200000e+00   5.0917528e-03
   8.7300000e+00   5.4289870e-03
   8.7400000e+00   5.7640083e-03
   8.7500000e+00   6.0967886e-03
   8.7600000e+00   6.4273001e-03
   8.7700000e+00   6.7555148e-03
   8.7800000e+00   7.0814050e-03
   8.7900000e+00   7.4049431e-03
   8.8000000e+00   7.7261015e-03
   8.8100000e+00   8.0448527e-03
   8.8200000e+00   8.3611694e-03
   8.8300000e+00   8.6750244e-03
   8.8400000e+00   8.9863904e-03
   8.8500000e+00   9.2952405e-03
   8.8600000e+00   9.6015476e-03
   8.8700000e+00   9.9052848e-03
   8.8800000e+00   1.0206425e-02
   8.8900000e+00   1.0504943e-02
   8.9000000e+00   1.0800810e-02
   8.9100000e+00   1.1094001e-02
   8.9200000e+00   1.1384489e-02
   8.9300000e+00   1.1672247e-02
   8.9400000e+00   1.1957250e-02
   8.9500000e+00   1.2239471e-02
   8.9600000e+00   1.2518885e-02
   8.9700000e+00   1.2795464e-02
   8.9800000e+00   1.3069184e-02
   8.9900000e+00   1.3340018e-02
   9.0000000e+00   1.3607940e-02
   9.0100000e+00   1.3872925e-02
   9.0200000e+00   1.4134947e-02
   9.0300000e+00   1.4393981e-02
   9.0400000e+00   1.4650000e-02
   9.0500000e+00   1.4902981e-02
   9.0600000e+00   1.5152896e-02
   9.0700000e+00   1.5399722e-02
   9.0800000e+00   1.5643432e-02
   9.0900000e+00   1.5884002e-02
   9.1000000e+00   1.6121406e-02
   9.1100000e+00   1.6355620e-02
   9.1200000e+00   1.6586619e-02
   9.1300000e+00   1.6814377e-02
   9.1400000e+00   1.7038870e-02
   9.1500000e+00   1.7260073e-02
   9.1600000e+00   1.7477962e-02
   9.1700000e+00   1.7692511e-02
   9.1800000e+00   1.7903697e-02
   9.1900000e+00   1.8111494e-02
   9.2000000e+00   1.8315879e-02
   9.2100000e+00   1.8516826e-02
   9.2200000e+00   1.8714312e-02
   9.2300000e+00   1.8908312e-02
   9.2400000e+00   1.9098802e-02
   9.2500000e+00   1.9285758e-02
   9.2600000e+00   1.9469156e-02
   9.2700000e+00   1.9648971e-02
   9.2800000e+00   1.9825180e-02
   9.2900000e+00   1.9997758e-02
   9.3000000e+00   2.0166682e-02
   9.3100000e+00   2.0331928e-02
   9.3200000e+00   2.0493472e-02
   9.3300000e+00   2.0651290e-02
   9.3400000e+00   2.0805359e-02
   9.3500000e+00   2.0955654e-02
   9.3600000e+00   2.1102153e-02
   9.3700000e+00   2.1244831e-02
   9.3800000e+00   2.1383665e-02
   9.3900000e+00   2.1518632e-02
   9.4000000e+00   2.1649707e-02
   9.4100000e+00   2.1776869e-02
   9.4200000e+00   2.1900092e-02
   9.4300000e+00   2.2019355e-02
   9.4400000e+00   2.2134633e-02
   9.4500000e+00   2.2245903e-02
   9.4600000e+00   2.2353142e-02
   9.4700000e+00   2.2456327e-02
   9.4800000e+00   2.2555435e-02
   9.4900000e+00   2.2650443e-02
   9.5000000e+00   2.2741327e-02
   9.5100000e+00   2.2828064e-02
   9.5200000e+00   2.2910632e-02
   9.5300000e+00   2.2989007e-02
   9.5400000e+00   2.3063167e-02
   9.5500000e+00   2.3133088e-02
   9.5600000e+00   2.3198748e-02
   9.5700000e+00   2.3260123e-02
   9.5800000e+00   2.3317192e-02
   9.5900000e+00   2.3369931e-02
   9.6000000e+00   2.3418317e-02
   9.6100000e+00   2.3462327e-02
   9.6200000e+00   2.3501940e-02
   9.6300000e+00   2.3537132e-02
   9.6400000e+00   2.3567880e-02
   9.6500000e+00   2.3594162e-02
   9.6600000e+00   2.3615955e-02
   9.6700000e+00   2.3633237e-02
   9.6800000e+00   2.3645985e-02
   9.6900000e+00   2.3654176e-02
   9.7000000e+00   2.3657789e-02
   9.7100000e+00   2.3656799e-02
   9.7200000e+00   2.3651186e-02
   9.7300000e+00   2.3640926e-02
   9.7400000e+00   2.3625997e-02
   9.7500000e+00   2.3606377e-02
   9.7600000e+00   2.3582043e-02
   9.7700000e+00   2.3552973e-02
   9.7800000e+00   2.3519144e-02
   9.7900000e+00   2.3480535e-02
   9.8000000e+00   2.3437122e-02
   9.8100000e+00   2.3388883e-02
   9.8200000e+00   2.3335796e-02
   9.8300000e+00   2.3277839e-02
   9.8400000e+00   2.3214990e-02
   9.8500000e+00   2.3147226e-02
   9.8600000e+00   2.3074525e-02
   9.8700000e+00   2.2996864e-02
   9.8800000e+00   2.2914222e-02
   9.8900000e+00   2.2826576e-02
   9.9000000e+00   2.2733904e-02
   9.9100000e+00   2.2636185e-02
   9.9200000e+00   2.2533394e-02
   9.9300000e+00   2.2425512e-02
   9.9400000e+00   2.2312514e-02
   9.9500000e+00   2.2194380e-02
   9.9600000e+00   2.2071087e-02
   9.9700000e+00   2.1942612e-02
   9.9800000e+00   2.1808934e-02
   9.9900000e+00   2.1670031e-02
   1.0000000e+01   2.1525880e-02

